The Borisov--Nuer conjecture and root decompositions in even unimodular Lorentzian lattices

We prove that every vector of $\mathrm{II}_{8n+1,1}$, with $n\ge1$, is a sum of two roots if and only if $n=1$ or $2$. This settles the Borisov--Nuer conjecture and implies the existence of Ulrich line bundles for every very ample polarization on a complex unnodal Enriques surface. For vectors of negative norm, we express the number of root decompositions as a Fourier coefficient of a vector-valued theta series, reducing existence to positivity. The main analytic difficulty is to obtain estimates uniform over lattices of unbounded determinant. We address this by combining a reduction based on primitive sublattices of codimension one and least determinant with explicit bounds for theta norms and Fourier coefficients of cusp forms.

==> README.txt <==
ROOT DECOMPOSITIONS IN EVEN UNIMODULAR LORENTZIAN LATTICES
Computational supplementary material

This package reproduces the finite computations and explicit numerical
inequalities in "The Borisov--Nuer conjecture and root decompositions in
even unimodular Lorentzian lattices".

REQUIREMENTS AND EXECUTION

* Python 3.9 or later, with its standard library.
* A C++17 compiler, such as GCC or Clang.
* No Python packages, external datasets, network connection, or computer
  algebra system are required. Assertions must remain enabled.

After extracting the package, change to its program directory and run:

    python3 -B run.py

The driver verifies the package checksums, compiles the C++ counter, and
executes every verification from scratch in an isolated temporary directory.
It never uses the supplied verification record as a substitute for running
a computation. The complete process normally takes a few minutes; runtime
depends on the machine.

Fresh output is written to output/verification.txt and output/data/.
The output directory can be changed:

    python3 -B run.py --output ./calculation-output

The compiler is selected automatically, or can be specified using CXX:

    CXX=clang++ python3 -B run.py

On macOS, the driver can select another installed Apple SDK if the system
SDK is incompatible with the installed linker. No fixed SDK path is used.
Compilation uses -O3 -std=c++17, with assertions enabled. Python -O and
C++ -DNDEBUG are rejected.

PACKAGE CONTENTS

run.py                         Complete reproduction driver.
src/verify-ii9-extremal-480.py   II(9,1) chamber and root enumeration.
src/verify-analytic-constants.py
                               Exact rational interval inequalities.
src/intervals.py                Rational interval arithmetic.
src/verify-ii17-finite.py       Shared E8 data and finite-range checks.
src/enumerate-counts.py         Complete II(17,1) input generation.
src/count-bounds.cpp            Exact capped integer-sphere counter.
src/verify-count-results.py     Input, count, and equality certificates.
src/verify-ii17-structure.py    Cusps, exceptional lattices, and shell data.
results/verification.txt        Record of a completed full reproduction.
results/expected.json           Checksums of deterministic generated tables
                               and the II(9,1) witness stream.
SHA256SUMS.txt                  Integrity checks for supplied files.

Generated inputs, count tables, binaries, and caches are not included:
all inputs are determined by the formulas in the article. The driver
regenerates the tables and compares their SHA256 checksums with the
completed reference run. These checksums test reproducibility; the
mathematical checks are the assertions executed during every run.

WHAT IS CHECKED

1. II(9,1), all chamber inputs with 0 < T = -gamma^2 <= 200.

   There are 3321 distinct chamber inputs:
       class                              inputs       ordered decompositions
       primitive split vectors              180        480
       G_1                                    1        672
       other primitive vectors             2924        at least 674
       2 G_8                                  1        2640
       other nonprimitive vectors           215        at least 2642

   The program derives and checks the chamber basis, exact recursion,
   input uniqueness, and the finite q interval. It checks lattice
   membership, both root norms, and distinct first roots for 2625379
   witnesses. The T=4 inputs are exactly G_1 and G_8+G_9.

   The exact rows use cutoffs 481, 673, and 2641. Returning a count
   below its cutoff certifies that all candidates have been exhausted.
   Other rows supply at least 673 or 2641 witnesses; the fixed-point-free
   involution r -> gamma-r gives the stated even lower bounds.
   The witness stream is hashed as it is checked, rather than stored.

2. Analytic inequalities.

   All comparisons use exact rational interval endpoints, including
   Machin bounds for pi, positive-root enclosures, Taylor bounds for
   exponentials, and an integral bound for the zeta tail.
   The checks cover:
       ranks 8,9,16,17: C(r/2) < 20,16,6,6;
       tau_8,tau_9 < 3; tau_16,tau_17 < 2000;
       rank 9 at T=200, b=8/5: norm factors < 0.017,0.014;
       rank 17 at T=100, b=3/2: norm factors < 0.0015,0.0013;
       relative errors in ranks 8,9,16,17 < 0.942,0.946,0.561,0.530;
       the specialized discriminant-group and local-density inequalities;
       the representation lower bounds
           R_1(gamma) > T^(11/4)/200 > 2640   for T>=200,
           R_2(gamma) > T^(27/4)/1000000 > 62880   for T>=100,
       under the article's hypothesis c>1.

   Monotonicity and the general estimates outside the checked endpoints
   are proved in the article.

3. II(17,1), all reduced inputs with 0 < T <= 100.

   The complete reduced list has 74029 inputs after ordering the two
   E8 factors; exactly 607 are nonprimitive. The program checks lattice
   membership, norms, the reduction bounds, and the exact nonprimitive
   subset. The input list is not asserted to consist of pairwise
   nonisometric vectors.

   Counting all inputs with cutoff 5000 gives:
       returned count                 inputs
       960                              160
       1632                               2
       4488                               1
       4544,4600,4656,4768,4992             1 each
       5000                           73861

   The last six categories combine to the article's 73866 inputs with
   at least 4490 decompositions. Counting the nonprimitive inputs with
   cutoff 62882 gives:
       returned count                 inputs
       55488                              2
       62880                              2
       62882                            603

   All counts are ORDERED: r identifies (r,gamma-r).
   A returned count strictly below its cutoff is exact; a returned
   cutoff is a lower bound. The counter uses q<=b/2, weight two for
   q<b/2, and weight one for q=b/2. Negative q values are included.
   Every accepted sphere solution is reconstructed and checked using
   integer arithmetic. Cached failed states discard no successful
   branches.

   The exact split formula is used only after checking an integral
   hyperbolic plane containing the primitive vector. All 160 inputs
   with count 960 are primitive and have explicit such certificates:
   80 at each cusp. The next exceptional inputs are precisely y_D,y_A
   with count 1632 and y_4 with count 4488, up to interchanging factors.
   The two count-55488 inputs are precisely 2y_D,2y_A.

4. Cusp and exceptional-lattice certificates.

   Exact Gram matrices, determinants, primitive isotropic pairings,
   reflection closure, finite discriminant forms, and coordinate shells
   verify the second cusp and the exceptional perpendicular lattices
       E7 + D10 (index 2), A17 (index 3), E6 + A11 (index 3).
   The added glue classes have minimum square 4 and add no roots.
   The shell computations verify 1632,4488,55488 and the supporting
   E7,E6,D10 and A_n coset data.

GENERATED TABLE FORMATS

reduced-vectors-100.txt and nonprimitive-vectors-100.txt:
    a b T W_1 ... W_16

counts-cap5000-complete.txt and nonprimitive-counts-cap62882.txt:
    a b T N W_1 ... W_16

Here gamma=a e+b f+W/2 and (e,f)=-1. Within each block of eight
doubled E8 coordinates, the entries have one parity and their sum is
divisible by four. N is the exact count or the attained cutoff,
as specified above.

SCOPE OF THE CERTIFICATES

The article proves why the reduced finite ranges cover the required
isometry classes, the analytic bounds apply beyond their endpoints,
and the lattice identifications give the stated orbit classification.
The programs verify the finite lists, witnesses, exceptional inputs,
and the finite arithmetic data used in those arguments; they do not
replace the theoretical reduction, gluing, or orbit proofs.


==> SHA256SUMS.txt <==
e8db6a82bdf26ad24f5da826b02df8d3b774a426a75cfc5ac09b8ed2005ea8e7  README.txt
bfb8a619111d7b4ed4bf75253fec645942d69033193b1efc6059e87f5d07d2b5  results/expected.json
c35b42adbb31ccd08bc64d21b88849ce04ceb303449e8c51d2d398da281d5ddb  results/verification.txt
c727d91aa9bd8ad7c7a396b042617f38e6e2de4a025af0b0bd102417cbd48b47  run.py
7c1fa58366b0cb2afc6c9ebc6e5f064e2efda5bf0453b023c9bdb07ec886ae01  src/count-bounds.cpp
710ba8be4d3b2ad88d5654fb78da5a5afac7b2d1abeba0e7a90402e8cac367e2  src/enumerate-counts.py
a84e4e38e242d562132f9e62c87186c4a3a5cbe2acdec859a51ed4411a827948  src/intervals.py
3dbe5512e9a23ad56896ad6a014955481432e77c15de9e656aada61378715180  src/verify-analytic-constants.py
e2f367e6fafa1572992413fa840508e98c06d904f9206f4cecdc1a47bd340f80  src/verify-count-results.py
db942b30cc30200f93b39ea6e09e4da53a79216470f9e5c9bf5797242fb1beba  src/verify-ii17-finite.py
130ffad7caeebcadad4191a2454dddb1f2fc8723bd40fcd34159b30f1f9ba515  src/verify-ii17-structure.py
5d8d7409075fc97b3ec32b46f7da7d82571fe8589c89935f599730f5cb9a57e8  src/verify-ii9-extremal-480.py


==> results/expected.json <==
{
  "data_sha256": {
    "counts-cap5000-complete.txt": "5f194bbe8ef517d5a9b4ba176f6e6048c1774b15f524047ba54e00e6db8ab449",
    "nonprimitive-counts-cap62882.txt": "bca88a19371825d06996b4dace26e2f59a4c5ec6c5aa4a3aeea0beaf704b340c",
    "nonprimitive-vectors-100.txt": "dfc82fd85c06588614b1c3ac1efdb706b0a15d91397502a3cc53f8c8c48facea",
    "reduced-vectors-100.txt": "ab21ce098e7b67247f198989cf0ea2b5d250514d26fa4681431a8e0e1f84eea3"
  },
  "ii9_witness_sha256": "8f34e835439befdbd68547fee6f90780dffc0d237816a4353de3451704d64574"
}


==> results/verification.txt <==
Root decompositions: complete computational verification
Python 3.9.6
Platform: Darwin arm64
Assertions enabled; network access is not used.
C++17 compiler: Apple clang version 21.0.0 (clang-2100.1.1.101)
PASS: package integrity and C++17 compilation

=== II(9,1) chamber inputs and root witnesses ===
Verified 500 chamber vectors.
Verified 1000 chamber vectors.
Verified 1500 chamber vectors.
Verified 2000 chamber vectors.
Verified 2500 chamber vectors.
Verified 3000 chamber vectors.
Chamber vectors: 3321
Classification: {'extremal_480': 180, 'exceptional_672': 1, 'nonprimitive_2640': 1, 'strict_gap': 3139}
Sharp table rows: [180, 1, 2924, 1, 215]
Distinct root witnesses independently checked: 2625379
Unresolved: 0
Certificate-stream SHA256: 8f34e835439befdbd68547fee6f90780dffc0d237816a4353de3451704d64574
Elapsed seconds: 102.789
PASS: II(9,1) chamber inputs and root witnesses

=== Exact analytic interval bounds ===
Bessel constant, rank 8: [19.644583044909, 19.644583044910]
Bessel constant, rank 9: [15.365691119949, 15.365691119950]
Bessel constant, rank 16: [5.579820698297, 5.579820698298]
Bessel constant, rank 17: [5.067762190568, 5.067762190569]
cyclic H constant: [1.113986960713, 1.113986960714]
length-two H constant: [1.060660171779, 1.060660171780]
density lower bound at m=7: [0.990631909391, 0.990631909392]
tail maximum, rank 8: [2.010380367284, 2.010380367285]
tail maximum, rank 9: [2.949607445343, 2.949607445344]
tail maximum, rank 16: [401.243823915088, 401.243823915089]
tail maximum, rank 17: [1117.960246334662, 1117.960246334663]
normalized thick norm, rank 9: [0.016863352282, 0.016863352283]
normalized thin norm, rank 8: [0.013620540083, 0.013620540084]
relative error at T=200, rank 9: [0.945048314112, 0.945048314113]
representation bound divided by T^11/4, rank 9: [0.038546188045, 0.038546188046]
uniform coefficient of T^3, rank 9: [0.010250001686, 0.010250001687]
relative error at T=200, rank 8: [0.941107301530, 0.941107301531]
representation bound divided by T^11/4, rank 8: [0.005786060040, 0.005786060041]
uniform coefficient of T^11/4, rank 8: [0.005786060040, 0.005786060041]
normalized thick norm, rank 17: [0.001458539887, 0.001458539888]
normalized thin norm, rank 16: [0.001271836416, 0.001271836417]
relative error at T=100, rank 17: [0.529482694168, 0.529482694169]
representation bound divided by T^27/4, rank 17: [0.000011333289, 0.000011333290]
uniform coefficient of T^7, rank 17: [0.000003583900, 0.000003583901]
relative error at T=100, rank 16: [0.560408566046, 0.560408566047]
representation bound divided by T^27/4, rank 16: [0.000001227319, 0.000001227320]
uniform coefficient of T^27/4, rank 16: [0.000001227319, 0.000001227320]
PASS: every assertion used exact rational intervals.
For T>=200: R_1(gamma)>T^(11/4)/200>2640 when c>1.
For T>=100: R_2(gamma)>T^(27/4)/1000000>62880 when c>1.
PASS: Exact analytic interval bounds

=== II(17,1) lattice data and finite input range ===
PASS: E8 lattice data and 480 roots at the D16+ cusp.
PASS: 74029 reduced inputs, including 607 nonprimitive inputs.
Largest b encountered: 102
Inputs by T: [(2, 4), (4, 9), (6, 10), (8, 21), (10, 21), (12, 32), (14, 37), (16, 57), (18, 57), (20, 80), (22, 85), (24, 116), (26, 127), (28, 157), (30, 167), (32, 228), (34, 235), (36, 283), (38, 315), (40, 376), (42, 398), (44, 489), (46, 516), (48, 605), (50, 667), (52, 750), (54, 812), (56, 969), (58, 1011), (60, 1137), (62, 1260), (64, 1407), (66, 1497), (68, 1712), (70, 1799), (72, 2019), (74, 2213), (76, 2391), (78, 2554), (80, 2902), (82, 3036), (84, 3320), (86, 3625), (88, 3900), (90, 4175), (92, 4611), (94, 4828), (96, 5273), (98, 5698), (100, 6038)]
PASS: II(17,1) lattice data and finite input range

=== II(17,1) input generation ===
Exhaustive reduced representatives: 74029
Nonprimitive reduced representatives: 607
PASS: II(17,1) input generation

=== II(17,1) all inputs, cutoff 5000 ===
rows 1000 elapsed 0.194247 seconds; minimum 960
rows 2000 elapsed 0.409463 seconds; minimum 960
rows 3000 elapsed 0.608169 seconds; minimum 960
rows 4000 elapsed 0.808855 seconds; minimum 960
rows 5000 elapsed 1.0675 seconds; minimum 960
rows 6000 elapsed 1.3501 seconds; minimum 960
rows 7000 elapsed 1.62656 seconds; minimum 960
rows 8000 elapsed 1.99214 seconds; minimum 960
rows 9000 elapsed 2.26676 seconds; minimum 960
rows 10000 elapsed 2.5377 seconds; minimum 960
rows 11000 elapsed 2.80071 seconds; minimum 960
rows 12000 elapsed 3.07344 seconds; minimum 960
rows 13000 elapsed 3.35339 seconds; minimum 960
rows 14000 elapsed 3.65017 seconds; minimum 960
rows 15000 elapsed 3.93568 seconds; minimum 960
rows 16000 elapsed 4.25468 seconds; minimum 960
rows 17000 elapsed 4.54159 seconds; minimum 960
rows 18000 elapsed 4.82594 seconds; minimum 960
rows 19000 elapsed 5.12201 seconds; minimum 960
rows 20000 elapsed 5.40868 seconds; minimum 960
rows 21000 elapsed 5.58003 seconds; minimum 960
rows 22000 elapsed 5.75688 seconds; minimum 960
rows 23000 elapsed 5.93725 seconds; minimum 960
rows 24000 elapsed 6.11961 seconds; minimum 960
rows 25000 elapsed 6.30397 seconds; minimum 960
rows 26000 elapsed 6.49086 seconds; minimum 960
rows 27000 elapsed 6.6809 seconds; minimum 960
rows 28000 elapsed 6.87559 seconds; minimum 960
rows 29000 elapsed 7.07115 seconds; minimum 960
rows 30000 elapsed 7.25885 seconds; minimum 960
rows 31000 elapsed 7.45269 seconds; minimum 960
rows 32000 elapsed 7.65317 seconds; minimum 960
rows 33000 elapsed 7.85899 seconds; minimum 960
rows 34000 elapsed 8.06818 seconds; minimum 960
rows 35000 elapsed 8.27971 seconds; minimum 960
rows 36000 elapsed 8.49441 seconds; minimum 960
rows 37000 elapsed 8.71153 seconds; minimum 960
rows 38000 elapsed 8.89402 seconds; minimum 960
rows 39000 elapsed 9.07202 seconds; minimum 960
rows 40000 elapsed 9.25301 seconds; minimum 960
rows 41000 elapsed 9.43641 seconds; minimum 960
rows 42000 elapsed 9.62283 seconds; minimum 960
rows 43000 elapsed 9.81442 seconds; minimum 960
rows 44000 elapsed 10.0093 seconds; minimum 960
rows 45000 elapsed 10.2068 seconds; minimum 960
rows 46000 elapsed 10.4086 seconds; minimum 960
rows 47000 elapsed 10.615 seconds; minimum 960
rows 48000 elapsed 10.8113 seconds; minimum 960
rows 49000 elapsed 11.0139 seconds; minimum 960
rows 50000 elapsed 11.2242 seconds; minimum 960
rows 51000 elapsed 11.4371 seconds; minimum 960
rows 52000 elapsed 11.6528 seconds; minimum 960
rows 53000 elapsed 11.8732 seconds; minimum 960
rows 54000 elapsed 12.086 seconds; minimum 960
rows 55000 elapsed 12.2682 seconds; minimum 960
rows 56000 elapsed 12.5014 seconds; minimum 960
rows 57000 elapsed 12.6903 seconds; minimum 960
rows 58000 elapsed 12.8859 seconds; minimum 960
rows 59000 elapsed 13.0853 seconds; minimum 960
rows 60000 elapsed 13.2927 seconds; minimum 960
rows 61000 elapsed 13.4932 seconds; minimum 960
rows 62000 elapsed 13.6888 seconds; minimum 960
rows 63000 elapsed 13.8864 seconds; minimum 960
rows 64000 elapsed 14.0885 seconds; minimum 960
rows 65000 elapsed 14.276 seconds; minimum 960
rows 66000 elapsed 14.454 seconds; minimum 960
rows 67000 elapsed 14.6378 seconds; minimum 960
rows 68000 elapsed 14.8227 seconds; minimum 960
rows 69000 elapsed 15.0117 seconds; minimum 960
rows 70000 elapsed 15.2002 seconds; minimum 960
rows 71000 elapsed 15.3766 seconds; minimum 960
rows 72000 elapsed 15.5554 seconds; minimum 960
rows 73000 elapsed 15.7393 seconds; minimum 960
rows 74000 elapsed 16.0669 seconds; minimum 960
Rows 74029; cap 5000
960 : 160
1632 : 2
4488 : 1
4544 : 1
4600 : 1
4656 : 1
4768 : 1
4992 : 1
5000 : 73861
PASS: II(17,1) all inputs, cutoff 5000

=== II(17,1) nonprimitive inputs, cutoff 62882 ===
Rows 607; cap 62882
55488 : 2
62880 : 2
62882 : 603
PASS: II(17,1) nonprimitive inputs, cutoff 62882

=== II(17,1) complete count and equality audit ===
PASS: 74029 exhaustive reduced representatives; universal bound 960.
PASS: all 160 equality inputs are primitive, with integral U splittings (80 at each cusp).
PASS: precisely y_D,y_A attain 1632; precisely y_4 attains 4488, up to factor interchange.
PASS: the nonprimitive input file is exactly the 607-row nonprimitive subset.
PASS: precisely 2y_D,2y_A attain 55488; all other nonprimitive counts are at least 62880.
PASS: the two 62880 inputs are doubles of primitive U vectors of square -2.
Finite counts: [(960, 160), (1632, 2), (4488, 1), (4544, 1), (4600, 1), (4656, 1), (4768, 1), (4992, 1), (5000, 73861)] (5000 is a cutoff).
Nonprimitive counts: [(55488, 2), (62880, 2), (62882, 603)] (62882 is a cutoff).
PASS: II(17,1) complete count and equality audit

=== Cusp and exceptional perpendicular lattices ===
PASS: e_D,f_D split a hyperbolic plane; projected D16 determinant4; reflection closure480; spinor minimum square4.
PASS: y_D primitive; root system ['D10', 'E7'] determinant 8 index 2
PASS: y_A primitive; root system ['A17'] determinant 18 index 3
PASS: y_4 primitive; root system ['A11', 'E6'] determinant 36 index 3
PASS: E7 roots and norm4 shell 126,756; nonzero dual minima 56; E6 roots72 and each nonzero dual minimum shell27.
PASS: all isotropic exceptional glue subgroups, cyclic discriminant quotients 2,2,4, and order-two preimages match; all added glue minima have square4.
PASS: D10 roots180, square4 shell3380, vector minima20, spinor minima512; exceptional shell counts1632,4488,55488.
PASS: Cusp and exceptional perpendicular lattices

=== Deterministic generated tables ===
PASS: counts-cap5000-complete.txt  5f194bbe8ef517d5a9b4ba176f6e6048c1774b15f524047ba54e00e6db8ab449
PASS: nonprimitive-counts-cap62882.txt  bca88a19371825d06996b4dace26e2f59a4c5ec6c5aa4a3aeea0beaf704b340c
PASS: nonprimitive-vectors-100.txt  dfc82fd85c06588614b1c3ac1efdb706b0a15d91397502a3cc53f8c8c48facea
PASS: reduced-vectors-100.txt  ab21ce098e7b67247f198989cf0ea2b5d250514d26fa4681431a8e0e1f84eea3

PASS: all computations and generated-table checks completed.
The finite lists and counts match the accompanying article.

